End-to-End Learning of Communications Systems Without a Channel Model

The idea of end-to-end learning of communications systems through neural network -based autoencoders has the shortcoming that it requires a differentiable channel model. We present in this paper a novel learning algorithm which alleviates this problem. The algorithm iterates between supervised training of the receiver and reinforcement learning -based training of the transmitter. We demonstrate that this approach works as well as fully supervised methods on additive white Gaussian noise (AWGN) and Rayleigh block-fading (RBF) channels. Surprisingly, while our method converges slower on AWGN channels than supervised training, it converges faster on RBF channels. Our results are a first step towards learning of communications systems over any type of channel without prior assumptions.

==> figs/awgn_err_vs_snr.csv <==
snr,sl,rl
12.887135940796085,1.621246337890625e-07,2.8371810913085936e-07
12.374315427975572,1.0693073272705079e-06,1.5902519226074219e-06
11.86149491515506,5.126595497131348e-06,7.361173629760742e-06
11.348674402334547,2.2431015968322753e-05,3.104090690612793e-05
10.835853889514034,8.314251899719239e-05,0.00010944843292236328
10.323033376693523,0.0002666407823562622,0.0003303003311157227
9.810212863873009,0.0007553881406784057,0.0009117597341537476
9.297392351052498,0.0019136989116668702,0.0022198325395584107
8.784571838231983,0.004382599592208863,0.004938501119613648
8.271751325411469,0.00910154938697815,0.010020588040351868
7.758930812590959,0.01730928063392639,0.018700299859046934
7.246110299770443,0.030456730127334596,0.0324275279045105
6.733289786949932,0.04993103981018066,0.052535337805747984
6.22046927412942,0.07691825866699219,0.08014583945274353
5.7076487613089055,0.11182319045066834,0.11567466855049133
5.194828248488392,0.15479322135448456,0.15894063115119933
4.68200773566788,0.204720202088356,0.2091591888666153
4.169187222847369,0.2602946585416794,0.2649034804105759
3.656366710026855,0.31981945753097535,0.3242388081550598
3.1435461972063417,0.38099335789680483,0.3854250401258469
2.6307256843858298,0.44236670911312104,0.4464423978328705
2.117905171565316,0.5019607651233673,0.5058590203523636
1.6050846587448044,0.5587982201576233,0.562091708779335
1.0922641459242914,0.6115879797935486,0.6146408277750015
0.5794436331037783,0.6599412620067596,0.6625510817766189
0.06662312028326495,0.7034799361228943,0.7058115547895432
-0.44619739253724805,0.7424576234817505,0.7442330914735794
-0.9590179053577595,0.7765513002872467,0.7781312394142151
-1.4718384181782724,0.8064778912067413,0.8078692018985748
-1.984658930998785,0.8324145597219467,0.8336458706855774
-2.4974794438192984,0.8548083901405334,0.8557922703027725
-3.010299956639812,0.8740980184078216,0.8749509018659591


==> figs/rbf_err_vs_snr.csv <==
snr,sl,rl
28.784571838231983,0.007229983806610107,0.00727999210357666
27.758930812590958,0.0080299973487854,0.007740020751953125
26.733289786949932,0.009769976139068604,0.010630011558532715
25.707648761308906,0.011969983577728271,0.012260019779205322
24.68200773566788,0.014999985694885254,0.014360010623931885
23.65636671002686,0.01876002550125122,0.018729984760284424
22.630725684385826,0.0232200026512146,0.024030029773712158
21.605084658744804,0.028789997100830078,0.030099987983703613
20.57944363310378,0.036379992961883545,0.03671002388000488
19.55380260746275,0.046540021896362305,0.04724997282028198
18.528161581821728,0.057919979095458984,0.0597500205039978
17.5025205561807,0.07256001234054565,0.0739399790763855
16.476879530539676,0.09196001291275024,0.09049999713897705
15.451238504898651,0.1119999885559082,0.11237001419067383
14.425597479257624,0.14142000675201416,0.14291000366210938
13.399956453616596,0.17100000381469727,0.1736699938774109
12.37431542797557,0.20889997482299805,0.21021002531051636
11.34867440233455,0.254800021648407,0.254859983921051
10.323033376693523,0.3058199882507324,0.31205999851226807
9.297392351052498,0.3652700185775757,0.36681002378463745
8.271751325411469,0.42649000883102417,0.43098998069763184
7.246110299770443,0.4918699860572815,0.49772000312805176
6.220469274129422,0.5611000061035156,0.5672000050544739
5.1948282484883945,0.6341800093650818,0.6334699988365173
4.169187222847369,0.6984800100326538,0.7010999917984009
3.1435461972063417,0.7569600343704224,0.7565900087356567
2.117905171565316,0.811020016670227,0.8121299743652344
1.0922641459242937,0.8537299633026123,0.8565599918365479
0.06662312028326779,0.8897899985313416,0.8897899985313416
-0.9590179053577595,0.9174500107765198,0.9190800189971924
-1.984658930998785,0.9387699961662292,0.9404200315475464
-3.010299956639812,0.9556599855422974,0.9547500014305115


==> figs/training.csv <==
iterations,awgn_sl,awgn_rl,awgn_sl_std,awgn_rl_std,rbf_sl,rbf_rl,rbf_sl_std,rbf_rl_std
0,0.9950660967826843,0.9949714496731759,0.002280046329386771,0.002280705482802718,0.9956062990427017,0.9958522987365722,0.0016830447605013464,0.0016665020818340574
5,0.9496663010120392,0.9859407493472099,0.013351844758459018,0.005578706112194337,0.9890866994857788,0.9904609507322312,0.004344976304069038,0.0039299285795617485
10,0.7989288514852524,0.9647957497835159,0.019815505936301034,0.012678089250891261,0.972265699505806,0.9765261000394821,0.012365907332597579,0.009116896583449151
15,0.6580800020694733,0.929678700864315,0.027479901861666108,0.021705584621761403,0.9468627017736435,0.955576548576355,0.024310330822303706,0.01756769334909152
20,0.5568173009157181,0.8767947989702225,0.029867423847941242,0.03466746173927347,0.9158409506082534,0.9270754492282868,0.03775991896573576,0.030370588495984636
25,0.48077005058526995,0.8071084988117218,0.029493728114448215,0.05142332263638769,0.8790191510319709,0.8918255013227463,0.05477444687329006,0.046157704407408226
30,0.41534074902534485,0.7220261985063553,0.028773584797002323,0.0697492166384333,0.8435746523737907,0.8493534982204437,0.07012566283018913,0.06668922012664999
35,0.35223185062408446,0.6222224998474121,0.02739830579381508,0.0830400614093071,0.8107273468375206,0.8044894996285439,0.08355619181013157,0.08479508930823042
40,0.2906946003437042,0.5156237977743149,0.0255839291017733,0.08534323741490453,0.7785722011327744,0.7578569000959396,0.09362588523806936,0.1000602030779888
45,0.23264655113220215,0.41902409940958024,0.022831013014905453,0.06998842026753854,0.7511601996421814,0.7127865988016129,0.10197955578864802,0.10747528794793618
50,0.18081969916820526,0.34503460079431536,0.019841623318191105,0.048982052143142794,0.7198271515965462,0.6725832483172417,0.10689177752290437,0.11438381677041619
55,0.13744884938001634,0.2900807490944862,0.01675312689988772,0.034132763328697996,0.693407498896122,0.632573298215866,0.1128568609344919,0.11619125722452867
60,0.10233224868774414,0.2464101493358612,0.013380050697645023,0.024954062820424172,0.6677197489142418,0.5986522999405861,0.11478671927629497,0.1172579418514216
65,0.07570639818906784,0.20902264893054961,0.01073286772898102,0.019915074250643598,0.6389303982257843,0.5663589003682137,0.11542672811782966,0.11670678702339975
70,0.055565150380134584,0.1776671004295349,0.008300769755033834,0.016927900849900954,0.6181241962313652,0.5358844494819641,0.11854119751636755,0.11463926371095641
75,0.041066001355648044,0.1505533492565155,0.0065207973708624085,0.014332970451775633,0.5952796494960785,0.5071958509087563,0.115113529953439,0.1127116378467168
80,0.03040534824132919,0.12847280144691467,0.004961213549372933,0.012451073344450472,0.5720953503251076,0.48231924802064896,0.12044640866526451,0.10915220139369741
85,0.022701799273490905,0.10978115290403366,0.003785573024378697,0.010478130210587907,0.556919449865818,0.455779649913311,0.11895287416905027,0.10722249370257032
90,0.017108049988746644,0.09487054914236069,0.0028801932931358807,0.00954822566869182,0.5395650491118431,0.4306876015663147,0.1282537824829008,0.10436180477219865
95,0.013074748516082764,0.08211709856987,0.0022271896396621814,0.00826272408682838,0.5207521986961364,0.4094514003396034,0.13292002570738243,0.10236358211446465
100,0.010171451270580292,0.07139044970273972,0.001729483394055267,0.007430350661970439,0.49891945004463195,0.38758924931287764,0.1304492785556588,0.09969662197220822
105,0.007999948859214782,0.06266190081834794,0.0013081649811739382,0.006797241704054705,0.4757821473479271,0.3653914487361908,0.1314902777374978,0.09631608207419964
110,0.006475950181484222,0.05495014876127243,0.0010490436437484952,0.0059220932374466125,0.46178035229444503,0.3447821524739265,0.13056409795949098,0.09243616957319051
115,0.005343500077724456,0.04826135069131851,0.0008931531724159132,0.005317723645594864,0.451668099462986,0.3258568498492241,0.13968949203619987,0.0900367244977092
120,0.004506399631500244,0.04253935128450394,0.0006420531797725083,0.004746731675002768,0.4340573039650917,0.3070979496836662,0.14611114183428947,0.08720152928714459
125,0.0038880008459091188,0.037634249031543734,0.0004981049743966972,0.004227071575113592,0.4151068013906479,0.2924061995744705,0.14441284147621714,0.08651061504688667
130,0.0033962994813919066,0.033387250304222106,0.00036824265241089534,0.0037169722452887743,0.4075859013199806,0.2728250977396965,0.14640925793639445,0.08003257555678325
135,0.0030499491095542907,0.029584301412105562,0.000296225660529515,0.003350370771310801,0.38766454964876174,0.2562007492780685,0.1434209386071452,0.07796156318594866
140,0.0027826476097106935,0.026401398181915284,0.0002586989092549001,0.0030538157803976264,0.3724779987335205,0.24109939813613893,0.14736411236745248,0.07453230588262195
145,0.0025797986984252928,0.023628050982952117,0.0002180343284177951,0.002701956594108169,0.37015425235033034,0.22791679948568344,0.1445831154903917,0.07123381852164391
150,0.0024000486731529237,0.0211100497841835,0.00021834355141987498,0.002429501660695799,0.34633139938116075,0.21357855081558227,0.14017916207032952,0.06802514239698237
155,0.002258998155593872,0.018977148830890654,0.00018128128695953994,0.0021619640123537198,0.3436662992835045,0.20158874958753586,0.13920095260231177,0.06511619567100015
160,0.002150249183177948,0.01698155015707016,0.00017112559054021279,0.0019934832530690235,0.3366904500126839,0.18912194907665253,0.147151493185048,0.06124130914306526
165,0.00206184983253479,0.015245497822761536,0.00018007239354216,0.0017223166687749373,0.3275346499681473,0.17802440077066423,0.1449044403160973,0.0579814400143575
170,0.0019951492547988893,0.013725099861621856,0.0001769505886264787,0.0015691899904001327,0.3141965502500534,0.16844360113143922,0.14084856320958203,0.05576060565001688
175,0.0019216981530189514,0.012401251494884491,0.000168356304860299,0.0013707156605599726,0.2973585510253906,0.15981584906578064,0.13882949394316077,0.05575721985478626
180,0.0018329495191574097,0.011270702183246613,0.00015461049969956023,0.001240099382028917,0.29010230004787446,0.14956965148448945,0.14083650352911337,0.04950311173396479
185,0.0017774978280067444,0.010207200050354004,0.0001587404443226781,0.0011149795994764777,0.28190389931201937,0.1412752491235733,0.14113301248669607,0.0462607919164191
190,0.0017240488529205323,0.009239452481269837,0.00015293215997047604,0.0010109554059859341,0.27648275047540666,0.13428759813308716,0.14588476628692074,0.04443195194992219
195,0.0016875490546226501,0.008443549275398254,0.00014986123951521628,0.0009341455179611967,0.2688861483335495,0.12731749951839447,0.15079768971324814,0.04139662970054177
200,0.0016352000832557678,0.007715350091457367,0.00013862532231118896,0.0008301722638894224,0.2635753482580185,0.12105564624071122,0.13876735149510042,0.03876367429608614
205,0.0016125991940498352,0.007071899473667145,0.00015538897946167654,0.0007176365200752319,0.24570115089416503,0.11525240004062652,0.13434857710147835,0.03688737190002305
210,0.0015615984797477723,0.006476449072360993,0.00012792661321766008,0.0006613768508390452,0.23597930014133453,0.10887870073318481,0.12601393201951153,0.03445945018125989
215,0.0015333002805709838,0.006019549965858459,0.00013737860342906687,0.0006046743145718431,0.22802719891071319,0.10387985080480576,0.12962184746909672,0.03156651495355018
220,0.0014995503425598144,0.005578499436378479,0.00013301994857483498,0.0005471066206963674,0.23275650143623353,0.09925755232572556,0.13267648264262952,0.029191365128311518
225,0.0014765545725822448,0.005194100141525268,0.00013355403921963817,0.000500563301995817,0.23143460124731063,0.09485505133867264,0.14238566739949224,0.02744435862036713
230,0.0014665529131889343,0.004810551404953003,0.0001278107335921045,0.00042305999783093186,0.2175036510825157,0.09127515137195587,0.12790286976021928,0.025763160929436903
235,0.0014376983046531678,0.0045336511731147765,0.0001282433181653273,0.00041262624445757753,0.21656294614076615,0.08877589911222458,0.1405236285672163,0.027183813745840592
240,0.0014105498790740966,0.004278149902820588,0.0001270014896222033,0.00036023851198909357,0.20558820128440858,0.08470220029354096,0.1337735157401196,0.022536300565139684
245,0.0013871505856513978,0.0040353980660438535,0.00011587560275688646,0.00033761654564475404,0.19952229887247086,0.08228960156440734,0.1273304738404863,0.02198579033472384
250,0.0013692009449005128,0.0037827008962631227,0.00012204732231951276,0.00033971325835288466,0.1918104484677315,0.0795213007926941,0.12438492250756349,0.020009750728747173
255,0.0013497504591941834,0.0036069491505622865,0.0001270213931240159,0.00030222616823397813,0.18850400060415268,0.07706374943256378,0.13353960175871873,0.019094745617451832
260,0.0013483017683029175,0.0033848005533218383,0.00011617857539015384,0.0002738914484596768,0.18427564918994904,0.07496804982423783,0.13754338197552335,0.01843323651702297
265,0.001317000687122345,0.003264601528644562,0.00011697271080411474,0.0002693119542641393,0.1783230012655258,0.07257890105247497,0.12910183653387872,0.01673172594966631
270,0.0012977516651153564,0.0031209003925323484,0.00011835228192366847,0.00025446267624539557,0.18449369966983795,0.07152414917945862,0.14288192604555458,0.01780601280185388
275,0.001272350549697876,0.0030097994208335877,0.0001119030036833802,0.0002345727168946688,0.17472544997930528,0.06887019902467728,0.1326305056684752,0.015062862834052114
280,0.0012572011351585388,0.002878800332546234,0.00011577515343585629,0.00024044452073397415,0.1743092021346092,0.06771294981241226,0.13173459111737706,0.01448895928306246
285,0.0012627506256103515,0.0027712488174438474,0.00011848547202850481,0.00023388503759807274,0.16544834941625594,0.06764240056276322,0.12262037237134217,0.01916112944408032
290,0.0012317010760307312,0.0026850491762161256,0.00011631533082820032,0.00022366377765317943,0.16293345153331756,0.06478864967823028,0.12482776616262853,0.013031353737485974
295,0.0012352505326271056,0.0025985506176948547,0.00012622175740757295,0.00020028642525243552,0.15719674855470658,0.06371300101280213,0.11120117565179174,0.0125390776915851
300,0.001210748553276062,0.0025028464198112487,0.00011419343918491125,0.0001998387013041644,0.1536248481273651,0.06234524995088577,0.1109161319240093,0.012144690802859728
305,0.0012083503603935242,0.0024595016241073606,0.00010571911691968305,0.0001909626788773012,0.14564455002546312,0.06153995126485825,0.09705125610181589,0.012303793793940735
310,0.0011885985732078552,0.002348649203777313,0.00010678030134690695,0.00018253119239821896,0.1425665497779846,0.060340401530265805,0.10322769336696773,0.01147267070999632
315,0.0011844488978385926,0.0023096498847007753,0.00010794570527255215,0.00019180127787726914,0.14030735075473785,0.05934145152568817,0.1015053402132797,0.010593574280372702
320,0.001157999038696289,0.00224430114030838,0.00010899507174833923,0.0001797216754723221,0.1473892495036125,0.05836719959974289,0.12137132881203357,0.010503713841564406
325,0.0011731520295143127,0.0021659505367279054,0.00011627599053447621,0.00016775779809173188,0.1382188993692398,0.05741384893655777,0.10964812128869764,0.010128778826985348
330,0.0011476513743400574,0.0021385511755943297,0.0001117493715991063,0.00016830331253719384,0.13472274988889693,0.05667490035295487,0.10115905979937562,0.009734137935466397
335,0.001139899790287018,0.002067900896072388,0.00011091936344472839,0.00015942943840528684,0.13689200073480606,0.05636765033006668,0.11045406248566328,0.012144758149228123
340,0.0011439013481140136,0.0020229509472846985,0.00011392552157916926,0.00017070547306479141,0.13781245142221452,0.05544785022735596,0.10917112882842209,0.009319111939820332
345,0.0011317983269691467,0.001991399824619293,0.00010404575155788756,0.00015364572579488748,0.13572344958782195,0.05481769740581512,0.11325841153448184,0.008844673250273388
350,0.0011167001724243163,0.001955399811267853,0.00011076361474296004,0.00015639990813205268,0.12616654872894287,0.055283549129962924,0.09919169470639079,0.012478037367359068
355,0.0010962986946105957,0.0019280487298965455,0.00010728667020128346,0.00016578157079616507,0.12387054771184922,0.053418850302696226,0.09377835791734628,0.008276201999674593
360,0.0011073985695838927,0.0018933510780334473,0.00011395040881061231,0.00015554363626663542,0.11798660069704056,0.05346814930438995,0.08685446253520913,0.009593888312416645
365,0.0010929504036903382,0.0018456491827964782,0.00010975334542552297,0.00015283199634351957,0.11498509883880616,0.05244509756565094,0.08165123804426466,0.008190074810205549
370,0.0010852509737014771,0.0018154492974281312,0.00010157188096619692,0.00014362313314373798,0.11180360108613968,0.052276399731636045,0.08329213362253934,0.008646590028728005
375,0.0010839477181434631,0.001791747510433197,0.00011124649054899795,0.00014882908584138978,0.12016140043735504,0.05172689914703369,0.10816937329604631,0.008633243462230811
380,0.0010683000087738036,0.001759198009967804,0.00011543349145992181,0.0001408511334500628,0.11397085011005402,0.05086395025253296,0.08937449972011488,0.007481541407249277
385,0.0010638988018035888,0.0017330479621887208,0.00011082304654359655,0.00013883418101434932,0.11158890038728714,0.050227401852607725,0.08901967478139572,0.007450367010228257
390,0.0010806483030319214,0.0017116481065750121,0.00011803303668709821,0.0001380890386755734,0.11269669950008393,0.04995125204324722,0.08931560002987003,0.007639471116330871
395,0.0010695973038673402,0.0017012012004852294,0.0001028692200335992,0.0001506156638078567,0.10954279989004136,0.04934060156345368,0.09660751939395724,0.00731026998790718
400,0.0010499489307403565,0.0016805481910705565,0.00010123560330458319,0.00014665592934204184,0.11863624840974808,0.04892914801836014,0.12623320580200234,0.006846033731519182
405,0.0010309994220733642,0.0016402009129524232,0.00011094929698797569,0.000148206777299439,0.11538500040769577,0.048665249049663545,0.11643441385416818,0.00700543327540418
410,0.001040099561214447,0.0016216993331909179,0.00010106076385027495,0.00014021701447404503,0.10952240109443664,0.048277699649333955,0.10300940336439403,0.006945381642445957
415,0.0010272988677024841,0.001592399775981903,0.00010544698051329892,0.00013573357213158833,0.10312039852142334,0.04792210012674332,0.08640877586664468,0.006869488041398767
420,0.0010153505206108094,0.0015996485948562623,0.00010349446818611588,0.0001395666426928442,0.09716074883937836,0.04749305069446564,0.07749983540418398,0.006556896964225983
425,0.0010212498903274536,0.0015630489587783814,9.997060212445081e-05,0.00012518812351169567,0.09808954894542694,0.047558102011680606,0.08704967168437527,0.007498477221086847
430,0.001019049882888794,0.001564050018787384,0.00010552016970783979,0.00013688894050193,0.09645240128040314,0.046982252299785615,0.08425262827402026,0.006736505261872185
435,0.00101564884185791,0.0015300515294075013,0.00010960307448299907,0.00014149154507383187,0.10130094826221465,0.046676999032497404,0.09672434290356198,0.006703787531960756
440,0.0010066503286361695,0.0015082034468650819,0.00010735321760003646,0.0001422553077682098,0.09670064985752105,0.04614059984683991,0.08802758010377856,0.006195453164166718
445,0.00100009948015213,0.0015005508065223693,0.0001070836682828103,0.00013660727005203302,0.1022021996974945,0.04600870162248612,0.10445588572290548,0.006083042573674604
450,0.0009921514987945557,0.001482299566268921,0.00010214484423071344,0.00012319264505599852,0.10378054857254028,0.046367698311805726,0.11192397646870582,0.014644070441832581
455,0.0009975481033325196,0.0014759507775306702,0.00010888437974503567,0.0001385802720938552,0.09990215063095093,0.04580324947834015,0.10064985611356327,0.008891208125695747
460,0.0009817472100257874,0.0014691999554634094,0.00011030148284320394,0.00011363803616418994,0.10662359982728958,0.04526734888553619,0.11583480570965023,0.007245122481395942
465,0.0009697994589805603,0.00143559992313385,9.280170408747891e-05,0.00013520580003287898,0.10498224973678588,0.04475314974784851,0.10485545986769482,0.006027875056077847
470,0.0009743499755859375,0.0014327496290206909,9.998257879003542e-05,0.00013522438433206902,0.09668104737997055,0.04423100233078003,0.08497557307637023,0.0057484683543149884
475,0.0009701994061470032,0.0014175507426261902,9.601897349463527e-05,0.0001235871958678296,0.09471100091934204,0.04430815160274506,0.0868525372858759,0.006226247082005866
480,0.0009721508622169495,0.0014087516069412232,9.816201154456439e-05,0.00012049877105725413,0.09031284779310227,0.04431410014629364,0.07247204651140177,0.007639631006471359
485,0.0009624001383781433,0.0013948467373847962,0.00011005599477625343,0.0001206634656205205,0.09650710046291351,0.043745801746845246,0.09840236972913186,0.006476813253300957
490,0.0009671980142593383,0.0013874992728233337,0.0001029800173235436,0.00013158170848562653,0.08728650152683258,0.04333264946937561,0.06731181565948467,0.005777473115327703
495,0.0009622487425804138,0.001371549367904663,0.00011426150649357689,0.00012232421556572544,0.09137964844703675,0.04313305050134659,0.08214376979653881,0.005510001080813667
500,0.0009551474452018738,0.0013663518428802491,0.00010526572219260963,0.00012748563067097564,0.08545819908380509,0.04293260246515274,0.061981397866209785,0.005515970932003158

